Restoring the night sky darkness at Observatorio del Teide: First application of the model Illumina version 2

The propagation of artificial light into real environments is complex. To perform its numerical modelling with accuracy one must consider hyperspectral properties of the lighting devices and their geographic positions, the hyperspectral properties of the ground reflectance, the size and distribution of small-scale obstacles, the blocking effect of topography, the lamps angular photometry and the atmospheric transfer function (aerosols and molecules). A detailed radiative transfer model can be used to evaluate how a particular change in the lighting infrastructure may affect the sky radiance. In this paper, we use the new version (v2) of the Illumina model to evaluate a night sky restoration plan for the Teide Observatory located on the island of Tenerife, Spain. In the past decades, the sky darkness was severely degraded by growing light pollution on the Tenerife Island. In this work, we use the contribution maps giving the effect of each pixel of the territory to the artificial sky radiance. We exploit the hyperspectral capabilities of Illumina v2 and show how the contribution maps can be integrated over regions or municipalities according to the Johnson-Cousins photometric bands spectral sensitivities. The sky brightness reductions per municipality after a complete shutdown and a conversion to Light-Emitting Diodes are calculated in the Johnson-Cousins B, V, R bands. We found that the conversion of the lighting infrastructure of Tenerife with LED (1800K and 2700K), according to the conversion strategy in force, would result in a zenith V band sky brightness reduction of about 0.3 mag arcsec-2.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
